Managing Security Issues in Software Containers: From Practitioners Perspective

Software development industries are increasingly adopting containers to enhance the scalability and flexibility of software applications. Security in containerized projects is a critical challenge that can lead to data breaches and performance degradation, thereby directly affecting the reliability and operations of the container services. Despite the ongoing effort to manage the security issues in containerized projects in software engineering (SE) research, more focused investigations are needed to explore the human perspective of security management and the technical approaches to security management in containerized projects. This research aims to explore security management in containerized projects by exploring how SE practitioners perceive the security issues in containerized software projects and their approach to managing such issues. A clear understanding of security management in containerized projects will enable industries to develop robust security strategies that enhance software reliability and trust. To achieve this, we conducted two separate semi-structured interview studies to examine how practitioners approach security management. The first study focused on practitioners perceptions of security challenges in containerized environments, where we interviewed 15 participants between December 2022 and October 2023. The second study explored how to enhance container security, with 20 participants interviewed between October 2024 and December 2024. Analyzing the data from both studies reveals how SE practitioners address the various security challenges in containerized projects. Our analysis also identified the technical and non-technical enablers that can be utilized to enhance security.

==> doc/ST/manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



